RCS-based Quasi-Deterministic Ray Tracing for Statistical Channel Modeling

This paper presents a quasi-deterministic ray tracing (QD-RT) method for analyzing the propagation of electromagnetic waves in street canyons. The method uses a statistical bistatic distribution to model the Radar Cross Section (RCS) of various irregular objects such as cars and pedestrians, instead of relying on exact values as in a deterministic propagation model. The performance of the QD-RT method is evaluated by comparing its generated path loss distributions to those of the deterministic ray tracing (D-RT) model using the Two-sample Cramer-von Mises test. The results indicate that the QD-RT method generates the same path loss distributions as the D-RT model while offering lower complexity. This study suggests that the QD-RT method has the potential to be used for analyzing complicated scenarios such as street canyon scenarios in mmWave wireless communication systems.

==> EuMW_Paper_LaTeX_Template_A4_V4/00_README.txt <==

1) EuMW_Paper_LaTeX_Template_A4_V4.pdf
   This PDF contains format instructions for EuMW papers. 
   It is also the resulting PDF created from the source file 
   EuMW_Paper_LaTeX_Template_A4_V4.tex.

2) EuMW_Paper_LaTeX_Template_A4_V4.tex
   Authors should write their papers by editing this
   source file and adding their own text.


